Adversarial Policies: Attacking Deep Reinforcement Learning

Deep reinforcement learning (RL) policies are known to be vulnerable to adversarial perturbations to their observations, similar to adversarial examples for classifiers. However, an attacker is not usually able to directly modify another agent's observations. This might lead one to wonder: is it possible to attack an RL agent simply by choosing an adversarial policy acting in a multi-agent environment so as to create natural observations that are adversarial? We demonstrate the existence of adversarial policies in zero-sum games between simulated humanoid robots with proprioceptive observations, against state-of-the-art victims trained via self-play to be robust to opponents. The adversarial policies reliably win against the victims but generate seemingly random and uncoordinated behavior. We find that these policies are more successful in high-dimensional environments, and induce substantially different activations in the victim policy network than when the victim plays against a normal opponent. Videos are available at https://adversarialpolicies.github.io/.

==> figs/scores/config.json <==
{
  "command": {
    "py/function": "aprl.visualize.util.heatmap_full"
  },
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/scores",
  "palette": "Blues",
  "publication": true,
  "score_paths": [
    {
      "path": "normal/2019-05-05T18:12:24+00:00/adversary_transfer.json"
    },
    {
      "path": "normal/fixed_baseline.json"
    },
    {
      "path": "normal/zoo_baseline.json"
    },
    {
      "path": "victim_masked_init/2019-05-05T18:12:24+00:00/adversary_transfer.json",
      "victim_suffix": "M"
    },
    {
      "path": "victim_masked_init/fixed_baseline.json",
      "victim_suffix": "M"
    },
    {
      "path": "victim_masked_init/zoo_baseline.json",
      "victim_suffix": "M"
    }
  ],
  "score_root": "data/aws/score_agents",
  "seed": 0,
  "styles": [
    "paper",
    "scores",
    "scores_monolithic"
  ]
}

==> figs/scores/metrics.json <==
{}

==> figs/scores/run.json <==
{
  "artifacts": [
    "multicomp_KickAndDefend-v0.pdf",
    "multicomp_SumoAntsAutoContact-v0.pdf",
    "multicomp_SumoHumansAutoContact-v0.pdf",
    "multicomp_YouShallNotPassHumans-v0.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/aprl/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.1.0",
      "numpy==1.17.4",
      "pandas==0.25.3",
      "sacred==0.8.0"
    ],
    "mainfile": "scores.py",
    "name": "visualize_score",
    "repositories": [
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "scores.py",
        "_sources/scores_64b00eaf3abd2f5402e05be940ba9f38.py"
      ],
      [
        "styles.py",
        "_sources/styles_cf07ee437f9fc4c4f0c43f6c32d10396.py"
      ],
      [
        "util.py",
        "_sources/util_a035656ae5656bae6b6d1ed18f8401c9.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "430.50",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": false,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": false,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-74-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.7.3"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat-interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print-config": false,
      "--priority": null,
      "--queue": false,
      "--s3": null,
      "--sql": null,
      "--tiny_db": null,
      "--unobserve": false,
      "COMMAND": null,
      "UPDATE": [
        "supplementary_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2020-02-08T04:07:06.399971",
  "status": "RUNNING"
}

==> figs/scores_defense/config.json <==
{
  "command": {
    "py/function": "aprl.visualize.util.heatmap_full"
  },
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/scores_defense",
  "palette": "Blues",
  "publication": true,
  "score_paths": [
    {
      "path": "defenses/normal.json"
    },
    {
      "path": "defenses/victim_masked_init.json",
      "victim_suffix": "M"
    }
  ],
  "score_root": "data/aws/score_agents",
  "seed": 0,
  "styles": [
    "paper",
    "scores",
    "scores_monolithic_short"
  ]
}

==> figs/scores_defense/run.json <==
{
  "artifacts": [
    "multicomp_YouShallNotPassHumans-v0.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/aprl/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.1.0",
      "numpy==1.17.4",
      "pandas==0.25.3",
      "sacred==0.8.0"
    ],
    "mainfile": "scores.py",
    "name": "visualize_score",
    "repositories": [
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "scores.py",
        "_sources/scores_64b00eaf3abd2f5402e05be940ba9f38.py"
      ],
      [
        "styles.py",
        "_sources/styles_cf07ee437f9fc4c4f0c43f6c32d10396.py"
      ],
      [
        "util.py",
        "_sources/util_a035656ae5656bae6b6d1ed18f8401c9.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "430.50",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": false,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": false,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-74-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.7.3"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat-interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print-config": false,
      "--priority": null,
      "--queue": false,
      "--s3": null,
      "--sql": null,
      "--tiny_db": null,
      "--unobserve": false,
      "COMMAND": null,
      "UPDATE": [
        "defense_supplementary_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2020-02-08T04:07:21.752907",
  "status": "RUNNING"
}

==> figs/scores_defense_single/config.json <==
{
  "col_ends": [],
  "command": {
    "py/function": "__main__.heatmap_opponent"
  },
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/scores_defense_single",
  "palette": "Blues",
  "publication": true,
  "row_ends": [
    "multicomp/YouShallNotPassHumans-v0"
  ],
  "row_starts": [],
  "score_paths": [
    {
      "path": "defenses/normal.json"
    },
    {
      "path": "defenses/victim_masked_init.json",
      "victim_suffix": "M"
    }
  ],
  "score_root": "data/aws/score_agents",
  "seed": 0,
  "styles": [
    "paper",
    "scores",
    "scores_twocol"
  ]
}

==> figs/scores_defense_single/run.json <==
{
  "artifacts": [
    "multicomp_YouShallNotPassHumans-v0.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/aprl/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.1.0",
      "numpy==1.17.4",
      "pandas==0.25.3",
      "sacred==0.8.0"
    ],
    "mainfile": "scores.py",
    "name": "visualize_score",
    "repositories": [
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "scores.py",
        "_sources/scores_64b00eaf3abd2f5402e05be940ba9f38.py"
      ],
      [
        "styles.py",
        "_sources/styles_cf07ee437f9fc4c4f0c43f6c32d10396.py"
      ],
      [
        "util.py",
        "_sources/util_a035656ae5656bae6b6d1ed18f8401c9.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "430.50",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": false,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": false,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-74-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.7.3"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat-interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print-config": false,
      "--priority": null,
      "--queue": false,
      "--s3": null,
      "--sql": null,
      "--tiny_db": null,
      "--unobserve": false,
      "COMMAND": null,
      "UPDATE": [
        "defense_paper_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2020-02-08T04:03:09.917166",
  "status": "RUNNING"
}

==> figs/scores_poster/config.json <==
{
  "col_ends": [
    "multicomp/KickAndDefend-v0",
    "multicomp/SumoHumansAutoContact-v0",
    "multicomp/YouShallNotPassHumans-v0"
  ],
  "command": {
    "py/function": "__main__.heatmap_opponent"
  },
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/scores_poster",
  "palette": "Blues",
  "publication": true,
  "row_ends": [
    "multicomp/YouShallNotPassHumans-v0"
  ],
  "row_starts": [
    "multicomp/KickAndDefend-v0"
  ],
  "score_paths": [
    {
      "path": "defenses/normal.json"
    },
    {
      "path": "defenses/victim_masked_init.json",
      "victim_suffix": "M"
    }
  ],
  "score_root": "data/aws/score_agents",
  "seed": 0,
  "styles": [
    "poster",
    "scores_poster_threecol"
  ]
}

==> figs/scores_poster/run.json <==
{
  "artifacts": [
    "multicomp_YouShallNotPassHumans-v0.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/aprl/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.1.0",
      "numpy==1.17.4",
      "pandas==0.25.3",
      "sacred==0.8.0"
    ],
    "mainfile": "scores.py",
    "name": "visualize_score",
    "repositories": [
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "scores.py",
        "_sources/scores_64b00eaf3abd2f5402e05be940ba9f38.py"
      ],
      [
        "styles.py",
        "_sources/styles_354617714a70521bdc96daa82e4649f7.py"
      ],
      [
        "util.py",
        "_sources/util_2f4c5ba798a5c9a0aefd07243196ca12.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "430.50",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": false,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": false,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-66-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.7.3"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat-interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print-config": false,
      "--priority": null,
      "--queue": false,
      "--s3": null,
      "--sql": null,
      "--tiny_db": null,
      "--unobserve": false,
      "COMMAND": null,
      "UPDATE": [
        "poster_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2019-12-09T02:43:27.814641",
  "status": "RUNNING"
}

==> figs/scores_single/config.json <==
{
  "col_ends": [
    "multicomp/SumoHumansAutoContact-v0",
    "multicomp/SumoAntsAutoContact-v0"
  ],
  "command": {
    "py/function": "__main__.heatmap_opponent"
  },
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/scores_single",
  "palette": "Blues",
  "publication": true,
  "row_ends": [
    "multicomp/YouShallNotPassHumans-v0",
    "multicomp/SumoAntsAutoContact-v0"
  ],
  "row_starts": [
    "multicomp/KickAndDefend-v0",
    "multicomp/SumoHumansAutoContact-v0"
  ],
  "score_paths": [
    {
      "path": "normal/2019-05-05T18:12:24+00:00/adversary_transfer.json"
    },
    {
      "path": "normal/fixed_baseline.json"
    },
    {
      "path": "normal/zoo_baseline.json"
    },
    {
      "path": "victim_masked_init/2019-05-05T18:12:24+00:00/adversary_transfer.json",
      "victim_suffix": "M"
    },
    {
      "path": "victim_masked_init/fixed_baseline.json",
      "victim_suffix": "M"
    },
    {
      "path": "victim_masked_init/zoo_baseline.json",
      "victim_suffix": "M"
    }
  ],
  "score_root": "data/aws/score_agents",
  "seed": 0,
  "styles": [
    "paper",
    "scores",
    "scores_twocol"
  ]
}

==> figs/scores_single/run.json <==
{
  "artifacts": [
    "multicomp_KickAndDefend-v0.pdf",
    "multicomp_SumoAntsAutoContact-v0.pdf",
    "multicomp_SumoHumansAutoContact-v0.pdf",
    "multicomp_YouShallNotPassHumans-v0.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/aprl/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.1.0",
      "numpy==1.17.4",
      "pandas==0.25.3",
      "sacred==0.8.0"
    ],
    "mainfile": "scores.py",
    "name": "visualize_score",
    "repositories": [
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "64e3874a96b19dddc9ca3c5831e7b76ea40ea952",
        "dirty": true,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "scores.py",
        "_sources/scores_64b00eaf3abd2f5402e05be940ba9f38.py"
      ],
      [
        "styles.py",
        "_sources/styles_cf07ee437f9fc4c4f0c43f6c32d10396.py"
      ],
      [
        "util.py",
        "_sources/util_a035656ae5656bae6b6d1ed18f8401c9.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "430.50",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": false,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": false,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-74-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.7.3"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat-interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print-config": false,
      "--priority": null,
      "--queue": false,
      "--s3": null,
      "--sql": null,
      "--tiny_db": null,
      "--unobserve": false,
      "COMMAND": null,
      "UPDATE": [
        "paper_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2020-02-08T04:02:47.531766",
  "status": "RUNNING"
}

==> figs/training/config.json <==
{
  "ci": null,
  "command": {
    "py/function": "__main__.opponent_win_rate_per_victim_env"
  },
  "envs": null,
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/training",
  "plot_cfg": {
    "subplots": [
      [
        {
          "filter": {
            "env_name": "multicomp/KickAndDefend-v0",
            "victim_path": 1
          },
          "title": "Kick and Defend 1"
        },
        {
          "filter": {
            "env_name": "multicomp/KickAndDefend-v0",
            "victim_path": 2
          },
          "title": "Kick and Defend 2"
        },
        {
          "filter": {
            "env_name": "multicomp/KickAndDefend-v0",
            "victim_path": 3
          },
          "title": "Kick and Defend 3"
        }
      ],
      [
        {
          "filter": {
            "env_name": "multicomp/SumoHumansAutoContact-v0",
            "victim_path": 1
          },
          "title": "Sumo Humans 1"
        },
        {
          "filter": {
            "env_name": "multicomp/SumoHumansAutoContact-v0",
            "victim_path": 2
          },
          "title": "Sumo Humans 2"
        },
        {
          "filter": {
            "env_name": "multicomp/SumoHumansAutoContact-v0",
            "victim_path": 3
          },
          "title": "Sumo Humans 3"
        }
      ],
      [
        {
          "filter": {
            "env_name": "multicomp/SumoAntsAutoContact-v0",
            "victim_path": 1
          },
          "title": "Sumo Ants 1"
        },
        {
          "filter": {
            "env_name": "multicomp/SumoAntsAutoContact-v0",
            "victim_path": 2
          },
          "title": "Sumo Ants 2"
        },
        {
          "filter": {
            "env_name": "multicomp/SumoAntsAutoContact-v0",
            "victim_path": 3
          },
          "title": "Sumo Ants 3"
        }
      ],
      [
        {
          "filter": {
            "env_name": "multicomp/SumoAntsAutoContact-v0",
            "victim_path": 4
          },
          "title": "Sumo Ants 4"
        },
        {
          "filter": {
            "env_name": "multicomp/YouShallNotPassHumans-v0",
            "victim_path": 1
          },
          "title": "You Shall Not Pass 1"
        }
      ]
    ]
  },
  "seed": 0,
  "styles": [
    "paper"
  ],
  "tb_dir": "data/aws/multi_train/paper/20190429_011349",
  "transfer_score_path": "data/aws/score_agents/normal/2019-05-05T18:12:24+00:00",
  "xcol": "step"
}

==> figs/training/metrics.json <==
{}

==> figs/training/run.json <==
{
  "artifacts": [
    "monolithic.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/modelfree/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.0.3",
      "numpy==1.16.3",
      "pandas==0.24.2",
      "sacred==0.7.4",
      "seaborn==0.9.0"
    ],
    "mainfile": "training.py",
    "name": "visualize_training",
    "repositories": [
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "tb.py",
        "_sources/tb_5f2f50a6ce71e5ae08ec1a84d409f931.py"
      ],
      [
        "training.py",
        "_sources/training_58150ccdccf19da8058e51cec273fd2b.py"
      ],
      [
        "util.py",
        "_sources/util_6b466cac34c934c98458caedf862b3d2.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "418.40.04",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": true,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": true,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-47-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.6.7"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat_interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print_config": false,
      "--priority": null,
      "--queue": false,
      "--sql": null,
      "--tiny_db": null,
      "--unobserved": false,
      "COMMAND": null,
      "UPDATE": [
        "supplementary_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2019-05-14T22:43:11.570741",
  "status": "RUNNING"
}

==> figs/training_single/config.json <==
{
  "ci": null,
  "command": {
    "py/function": "__main__.opponent_win_rate_per_victim_env"
  },
  "envs": null,
  "fig_dir": "/home/adam/dev/adversarial-policies-paper/figs/training_single",
  "plot_cfg": {
    "subplots": [
      [
        {
          "filter": {
            "env_name": "multicomp/KickAndDefend-v0",
            "victim_path": 2
          },
          "title": "Kick and Defend 2"
        },
        {
          "filter": {
            "env_name": "multicomp/YouShallNotPassHumans-v0",
            "victim_path": 1
          },
          "title": "You Shall Not Pass 1"
        },
        {
          "filter": {
            "env_name": "multicomp/SumoHumansAutoContact-v0",
            "victim_path": 2
          },
          "title": "Sumo Humans 2"
        }
      ]
    ]
  },
  "seed": 0,
  "styles": [
    "paper",
    "monolithic"
  ],
  "tb_dir": "data/aws/multi_train/paper/20190429_011349",
  "transfer_score_path": "data/aws/score_agents/normal/2019-05-05T18:12:24+00:00",
  "xcol": "step"
}

==> figs/training_single/run.json <==
{
  "artifacts": [
    "monolithic.pdf"
  ],
  "command": "visualize_score",
  "experiment": {
    "base_dir": "/home/adam/dev/adversarial-policies/src/modelfree/visualize",
    "dependencies": [
      "aprl==0.1",
      "matplotlib==3.0.3",
      "numpy==1.16.3",
      "pandas==0.24.2",
      "sacred==0.7.4",
      "seaborn==0.9.0"
    ],
    "mainfile": "training.py",
    "name": "visualize_training",
    "repositories": [
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      },
      {
        "commit": "fe295895d88ff139bf981041aebff4999ce76e96",
        "dirty": false,
        "url": "git@github.com:HumanCompatibleAI/adversarial-policies.git"
      }
    ],
    "sources": [
      [
        "__init__.py",
        "_sources/__init___d41d8cd98f00b204e9800998ecf8427e.py"
      ],
      [
        "tb.py",
        "_sources/tb_5f2f50a6ce71e5ae08ec1a84d409f931.py"
      ],
      [
        "training.py",
        "_sources/training_58150ccdccf19da8058e51cec273fd2b.py"
      ],
      [
        "util.py",
        "_sources/util_6b466cac34c934c98458caedf862b3d2.py"
      ]
    ]
  },
  "heartbeat": null,
  "host": {
    "ENV": {},
    "cpu": "Intel(R) Core(TM) i9-7920X CPU @ 2.90GHz",
    "gpus": {
      "driver_version": "418.40.04",
      "gpus": [
        {
          "model": "TITAN X (Pascal)",
          "persistence_mode": true,
          "total_memory": 12196
        },
        {
          "model": "TITAN Xp",
          "persistence_mode": true,
          "total_memory": 12192
        }
      ]
    },
    "hostname": "platypus",
    "os": [
      "Linux",
      "Linux-4.15.0-47-generic-x86_64-with-Ubuntu-18.04-bionic"
    ],
    "python_version": "3.6.7"
  },
  "meta": {
    "command": "visualize_score",
    "options": {
      "--beat_interval": null,
      "--capture": null,
      "--comment": null,
      "--debug": false,
      "--enforce_clean": false,
      "--file_storage": null,
      "--force": false,
      "--help": false,
      "--loglevel": null,
      "--mongo_db": null,
      "--name": null,
      "--pdb": false,
      "--print_config": false,
      "--priority": null,
      "--queue": false,
      "--sql": null,
      "--tiny_db": null,
      "--unobserved": false,
      "COMMAND": null,
      "UPDATE": [
        "paper_config"
      ],
      "help": false,
      "with": true
    }
  },
  "resources": [],
  "start_time": "2019-05-14T22:43:21.988671",
  "status": "RUNNING"
}
